Performance Aware Convolutional Neural Network Channel Pruning for Embedded GPUs

Convolutional Neural Networks (CNN) are becoming a common presence in many applications and services, due to their superior recognition accuracy. They are increasingly being used on mobile devices, many times just by porting large models designed for server space, although several model compression techniques have been considered. One model compression technique intended to reduce computations is channel pruning. Mobile and embedded systems now have GPUs which are ideal for the parallel computations of neural networks and for their lower energy cost per operation. Specialized libraries perform these neural network computations through highly optimized routines. As we find in our experiments, these libraries are optimized for the most common network shapes, making uninstructed channel pruning inefficient. We evaluate higher level libraries, which analyze the input characteristics of a convolutional layer, based on which they produce optimized OpenCL (Arm Compute Library and TVM) and CUDA (cuDNN) code. However, in reality, these characteristics and subsequent choices intended for optimization can have the opposite effect. We show that a reduction in the number of convolutional channels, pruning 12% of the initial size, is in some cases detrimental to performance, leading to 2x slowdown. On the other hand, we also find examples where performance-aware pruning achieves the intended results, with performance speedups of 3x with cuDNN and above 10x with Arm Compute Library and TVM. Our findings expose the need for hardware-instructed neural network pruning.

==> IISWC'19_DNN libs/images/arm_tvm_hikey_resnet.csv <==
Layer, ARM, TVM
ResNet.L0, 1, 6.717199319
ResNet.L1, 1, 4.905113878
ResNet.L2, 1, 2.389631782
ResNet.L3, 1, 1.877440442
ResNet.L5, 1, 1.352496864
ResNet.L11, 1, 0.8228901762
ResNet.L12, 1, 15.64051413
ResNet.L13, 1, 1.655636696
ResNet.L14, 1, 2.972135768
ResNet.L15, 1, 1.090307829
ResNet.L16, 1, 1.160182965
ResNet.L24, 1, 0.8155613477
ResNet.L25, 1, 0.8809359649
ResNet.L26, 1, 1.613071196
ResNet.L27, 1, 1.959697518
ResNet.L28, 1, 1.893883255
ResNet.L29, 1, 0.9033731258
ResNet.L43, 1, 1.500569252
ResNet.L44, 1, 1.016991078
ResNet.L45, 1, 0.6251185366
ResNet.L46, 1, 1.203002883
ResNet.L47, 1, 1.059090623
ResNet.L48, 1, 0.9105835467

==> IISWC'19_DNN libs/images/arm_tvm_hikey_vgg.csv <==
Layer, ARM, TVM
VGG.L0, 1, 2.285781307
VGG.L2, 1, 1.757885816
VGG.L5, 1, 0.4892552575
VGG.L7, 1, 0.2050177053
VGG.L10, 1, 0.807264045
VGG.L12, 1, 0.3784127916
VGG.L17, 1, 1.463003909
VGG.L19, 1, 0.3543254385
VGG.L24, 1, 0.5944476498

==> images/arm_tvm_hikey_resnet.csv <==
Layer, ARM, TVM
ResNet.L0, 1, 6.717199319
ResNet.L1, 1, 4.905113878
ResNet.L2, 1, 2.389631782
ResNet.L3, 1, 1.877440442
ResNet.L5, 1, 1.352496864
ResNet.L11, 1, 0.8228901762
ResNet.L12, 1, 15.64051413
ResNet.L13, 1, 1.655636696
ResNet.L14, 1, 2.972135768
ResNet.L15, 1, 1.090307829
ResNet.L16, 1, 1.160182965
ResNet.L24, 1, 0.8155613477
ResNet.L25, 1, 0.8809359649
ResNet.L26, 1, 1.613071196
ResNet.L27, 1, 1.959697518
ResNet.L28, 1, 1.893883255
ResNet.L29, 1, 0.9033731258
ResNet.L43, 1, 1.500569252
ResNet.L44, 1, 1.016991078
ResNet.L45, 1, 0.6251185366
ResNet.L46, 1, 1.203002883
ResNet.L47, 1, 1.059090623
ResNet.L48, 1, 0.9105835467

==> images/arm_tvm_hikey_vgg.csv <==
Layer, ARM, TVM
VGG.L0, 1, 2.285781307
VGG.L2, 1, 1.757885816
VGG.L5, 1, 0.4892552575
VGG.L7, 1, 0.2050177053
VGG.L10, 1, 0.807264045
VGG.L12, 1, 0.3784127916
VGG.L17, 1, 1.463003909
VGG.L19, 1, 0.3543254385
VGG.L24, 1, 0.5944476498
